A Survey on Interactive Reinforcement Learning: Design Principles and Open Challenges

Interactive reinforcement learning (RL) has been successfully used in various applications in different fields, which has also motivated HCI researchers to contribute in this area. In this paper, we survey interactive RL to empower human-computer interaction (HCI) researchers with the technical background in RL needed to design new interaction techniques and propose new applications. We elucidate the roles played by HCI researchers in interactive RL, identifying ideas and promising research directions. Furthermore, we propose generic design principles that will provide researchers with a guide to effectively implement interactive RL applications.

==> Acknowledgements.txt <==
Acknowledgements
This work was supported by JST CREST Grant Number JPMJCR17A1, Japan. 

==> CHIPaperReview.txt <==
*** 2AC ***
Review

    This submission presents an easy to understand introduction to interactive
    reinforcement learning, highlighting key interaction points that HCI researchers
    could leverage to create iRL based applications (e.g., reward shaping) and
    providing some insights into the design of those interaction points based on
    previous work (e.g., action advice maybe preferable to critiquing methods because
    they provide immediate feedback to users).

    This was a good overview of iRL that pulled together related work that the
    audience could follow up on to investigate further. However, I’m struggling to
    recommend acceptance because the paper doesn’t provide a clear research
    contribution. Survey papers can be considered research contributions if they
    systematically review a research area and/or provide some critical reflections.
    This submission reviewed iRL work from 3 related areas: robotics, HCI and Game AI,
    however, its unclear how the authors selected the papers from within these areas
    or how much coverage of each (e.g., which conferences were examined and why, I
    only saw around 5 iRL papers from HCI conferences).

    If a comprehensive overview is not possible, a more systematic analysis or
    critical reflections targeted to a specific audience could still be useful. While
    the paper highlighted some important considerations for creating iRL systems from
    a human-factors perspective (e.g., timing, quality, and quantity of user feedback
    impacts performance, different interaction points require different levels of user
    expertise) and some insights into how to design for these (e.g., action advice
    maybe preferable to critiquing methods because of their immediate feedback to
    users), it wasn’t clear who the target audience was. 
    
    * If the target audience is HCI researchers wanting to explore new interaction techniques to help drive iRL systems, 
      the submission should expand on what has worked well in the past and what hasn’t including common evaluation techniques for such systems (from an HCI perspective). 
    
    * If the target audience is HCI researchers wanting to apply iRL to drive novel applications (so HCI researchers acting as RL engineers), 
      there is not really enough information to inspire new applications (what makes for a good iRL application given the analysis of previous work?) or help this audience actually build something (there are lots of links to follow up with but I still don’t have a good intuition for how to specify iRL reward functions or policies other than test and iterate).

She/he recommends Froehlich2010.


Make Challenges Section a Novel Application guide for HCI researchers 
Explain what makes a good application (Follows our design guidelines)

-- Reward shaping --  Effective in toy problems but does not scale well. ALthough there is an example that seems to work in more complex environments that use Deep RL and a autoencoder to "propagate" the user feedback to similar states in the space (RS using a function approximation). 


-- Policy -- 

-- Exploration Process -- there is empirical evidence indicating that using human feedback (i.e., guidance) to direct the exploration process is the most natural and sample-efficient iRL approach \cite{Suay2011};


-- Value Function -- 


-- General --
* Who's the final user -- expert training robot before release, non-expert personalizing robot behavior, 

* Enable non-experts to use iRL: 
   --  credit assignment problem (reward shaping for non-experts in AI):

   -- Which type of feedback and human knowledge integration methods are better depending on the end-user typology (knowledge level, objective, ), and type of egent (robot, computer), the impact of task on end-users life (trivial, very important like credit assigment loan, cooking robot, etc), and impact of mistakes made by the agent. 
   -- What kind of interface. adaptive interfaces depending on the expertise level of the user. How to capture the intentions of the user 
   --  which design dimension is less sensitive to the quality of feedback; 
   -- adaptive interfaces for different types of users

* when the agent should ask for help -- whather for reward shaping, policy shaping, guided exploration process, or augmented value function. the user can provide the agent with useful information in states where there are no reward signals from the environment or highly stochastic environments

* motivate the user to give feedback

* Debugging the model -- Specify reeward functions that avoids reward hacking problems or generalize well; Interactive way to debug RF to fix reward hacking; 

* Agent alignment problem -- how to define trade-offs between goals (reward shaping); 

* Security concerns --  how to restrict the exploration to states that can be negative (e.g. harmfull for humans, propoerty, add unwanted bias to the model). See Safe RL. 

* How to enable the use of demonstration feedback in environments like robotics where it's diffcult to the user to show the agent how to perform the task it has to learn/improve/personalize (Exploration process or Value funciton since they can use demonstration). Simulations or physical interfaces for robots. 

* No enough evaluatoin of iRL from a HCI perspective.

 ----------------------------------------------------------------

R1

The paper covers an important topic which is of interest to the HCI community.
    Generally, I think a survey of this sort is helpful, in particular for new
    researchers in the field and to highlight where there are gaps and opportunities
    for new research. The paper does a good job of covering a wide range of methods,
    and in identifying the different components of RL that designers can interact with
    (and thus the different ways in which iRL can be used).

    Specific comments, questions and suggestions:
    (1) Since this is a survey paper, I think the design guidelines are key to the
    paper’s contribution. I thought the design guidelines section could be improved.
    The section discusses findings related to human factors, selection of integration
    method and fast evaluation. These are presented fairly briefly, and it seems like
    more of another review of experimental findings, without providing actual clear
    guidelines to designers. Some suggestions do appear in the text (e.g. “it is
    important to adapt the feedback delay depending on the level of knowledge of the
    user”), but they are not salient. That is, there is a lot of information in the
    text about what people have used, but it seems that it could be better organized
    to elucidate design guidelines.

       (2) The discussion and open challenges section is quite short -- as with the
    design guidelines, I think a discussion of open challenges is key to making the
    survey useful to the community, so I think there is somewhat of a missed
    opportunity here. The section discusses problems of generatlization from simple
    test beds, lack of good models of human-like oracles and lack of evaluation
    techniques. These are all discussed very briefly, and I also believe there are
    probably many more open challenges (e.g., efficiently eliciting state
    representations from humans, integrating explainable AI methods to help people
    understand the policies such that they can better identify ways to teach agents,
    utilizing people’s knowledge of transition probabilities).

       (3) Probably because of the page limit, some explanations of approaches (in
    particular in the recent results section) are hard to understand or are missing
    important information. For example:
    -”For instance, Warnell et al. introduced a version of the TAMER algorithm…”:
    readers do not know what TAMER is, so it is a bit odd to describe an extension
    -”Thomaz and Breazeal conducted user experience experiments… Their results suggest
    that using guidance feedback is more effective than the rest of the feedback types
    they tested”: readers do not know what are these other feedback types
    -The “inverse reward design” first paragraph about proxy reward function is
    unclear because it’s not explained what the proxy reward function is.

       In sum, I think a survey of iRL can make a meaningful contribution, but I think
    that the contribution of the current survey is somewhat limited and can be
    improved by putting more emphasis on elucidating design principles and open
    challenges and organizing the discussion in a way that makes it easier to
    understand these. It would also be helpful to elaborate more on the discussed
    methods and results (which I realize is hard to do in a conference format).

 ----------------------------------------------------------------

 R2

While the paper claims to focus on 3 areas, I only found 3 papers out the 42 to be
    really from the HCI community. This may be a good thing as it points to the
    nascent nature of the field in HCI. With this in mind, it may be appropriate to
    structure the paper with human factors first. I think results such as "...humans
    usually provide nonoptimal numerical reward signals with this approach [58]" and
    "...humans find it more natural to describe goals in an environment by specifying
    the object(s) of interest at any given time-step [96, 86]" would be especially
    interesting for the community and would benefit from some unpacking. HCI also
    spends a lot of time building systems. Unpacking specific examples and problem
    tasks could help stimulate potential applications.


